Neural Word Segmentation Learning for Chinese

Most previous approaches to Chinese word segmentation formalize this problem as a character-based sequence labeling task where only contextual information within fixed sized local windows and simple interactions between adjacent tags can be captured. In this paper, we propose a novel neural framework which thoroughly eliminates context windows and can utilize complete segmentation history. Our model employs a gated combination neural network over characters to produce distributed representations of word candidates, which are then given to a long short-term memory (LSTM) language scoring model. Experiments on the benchmark datasets show that without the help of feature engineering as most existing approaches, our models achieve competitive or better performances with previous state-of-the-art methods.

==> reponse.txt <==
Thanks a lot for all your comments that greatly help improve this paper. We
value them and will correspondingly make further revisions.


To reviewer #1: 

A better-organized code with usage instructions will be released on Github soon. Sorry for the submitted implementation without documentation. 

For MSR dataset, we have actually done the error analysis, though not shown due to space limitation. We found that most errors are indeed caused by the too strict word length setting of the actual decoder. Our experiments (no shown) show that the performance on MSR can be further improved by allowing longer words. (e.g., if 6-char words allowed, F1 score on MSR will be furthermore improved 0.3%.)

For other issues: 

As for Table 1, following common conventions of feature template, i(j) indexes the current character(word) that is under scoring. We will make it clearer.

As for Figure 2, the concerned notations, c, y, p and u, are scattered in the text as follows:

'ci (1<=i<=L) are d-dimensional character vector representations respectively.' (line 247-249)

'Denote the learned vector representations for a segmented sentence y with [y1,y2,…, yn].' (line 340-342)

'At time t, a prediction pt+1 \in R^d about next word yt+1 is made.' (line 405-406) 

'A parameter vector u \in R^d ' (line 345). In detail, u is a trainable parameter vector to score the likelihood of individual word candidates.

Due to the space limitation, these notations are not repeated in the caption of Figure 2. We will add them back in later version.

Replacing 'illegal' in line 198-199 with 'legal' will make the statement more natural, thanks for your suggestion.

y^t is the word that the t-th character belongs to. The calculation of margin loss could be regarded as to count the number of incorrectly segmented characters and then multiple it with a fixed discount parameter. We will make this part clearer. 

For the usage of Chinese idiom dictionary, as mentioned in line 643-645 and footnote 4, it was only used in Table 4 to make fair comparisons with (Chen 2015a; 2015b). Other reported systems including ours do NOT rely on such external corpora for performance enhancement. In detail, when a dictionary is used, a preprocess is performed before training and test, which scans original text to find out Chinese idioms included in the dictionary and replace them with a unique token. We will make them clearer.


To reviewer #2: 

We dare not to say that this work may deepen the understanding on the area.Here we just state one more motivation:
Chinese people do not tag individual characters when they are reading. Character-based sequence labeling for word segmentation is effective in
computational linguistics but not quite natural for linguistic cognition. This paper therefore attempts to provide an alternative. 
Thanks for your insightful thought, we really appreciate it. 


To reviewer #3: 

Due to the page limit, we omitted the running cost part. We will take your suggestion and add this part later. 
Basically, the proposed framework has been efficient enough for practical use as compared to the related works. For the training, we roughly report the current computation consuming on PKU dataset. It takes about two days to finish 50 training epochs (for results in Figure 6 and the last row of Table 6) only with two cores of Intel i7-5960X CPU. Compared to the latest neural network methods such as (Chen, 2015b), our model is quite efficient. The requirement for RAM during training is less than 800MB. The trained model is less than 8MB on the hard disk. Moreover, a GPU version of our segmenter is supposed to be much faster, and we are progressing on it.
